Self-reported archetypes and behavioral failures in Large Language Models

Every large language model (LLM) has behavioral traits and moral preferences that comprise its character. Whether by design or as an emergent property of training, these systems exhibit persistent dispositions that shape how they interact, comply, resist, and err, yet the structure of LLM character remains poorly understood. We map the self-reported personality archetypes of 22 LLMs spanning closed-source frontier systems (GPT-4.0-5.2, Grok-3/4, Gemini 2.5 Pro/Flash, Claude Sonnet 4.5/4.6) and open-source models (Llama, DeepSeek, OLMo, and Qwen series). Each model self-rated across 464 bipolar semantic-differential trait pairs, and the resulting profiles were projected into a six-dimensional archetypal space derived from crowd-sourced ratings of 2,000 fictional characters using the Archetypometrics framework. Closed-source models' self-rating traits align with the empirical trait co-occurrence structure of human-rated fictional characters, suggesting coherent, human-like self-representations organized around combinations of four recurring archetypal dimensions: Hero, Angel, Traditionalist, and Geek. Their closest analogues include Data, Vision, and Janet. Open-source models show weaker, noisier, and internally contradictory self-representations, occupying a diffuse region of archetype space with weak structure. Cross-referencing self-reported profiles with developer constitutions reveals a consequential gap between claimed character and enacted behavior: hallucination undermines claimed precision, sycophancy complicates claimed kindness, and agentic failures contradict claimed obedience. These self-ratings should therefore be interpreted not as neutral measurements of model character, but as structured outputs of the same optimization processes that shape model behavior. This work provides a reproducible, character-grounded framework for evaluating what LLMs are, not just what they do.

==> NOTES.git.txt <==
add to scripts:
# peter sheridan dodds
# https://github.com/petersheridandodds
# MIT License


Created the repository on Github first

universal-paper-template

locally:

using:
https://help.github.com/articles/adding-an-existing-project-to-github-using-the-command-line/

git init

git add .

git commit -m "first deployment"

git remote add origin https://github.com/petersheridandodds/universal-paper-template-overleaf.git
                      
git remote -v


# Push the changes in local repository up to the remote
# repository specified as the origin

git push origin main


# bring down anything already there

git pull origin main


# deal with permissions issue:
https://stackoverflow.com/questions/1580596/how-do-i-make-git-ignore-file-mode-chmod-changes


==> archetypes-of-LLMs.abs.txt <==
\todo{Write abstract}


==> archetypes-of-LLMs.acknowledgments.txt <==
\section*{Acknowledgements}
We express our gratitude for helpful conversations with Julia Witte Zimmerman, Calla Beauregard, Ashley Fehr, Alejandro Javier Ruiz Iglesias. The authors acknowledge financial support from  The National Science Foundation award \#2242829 (C.M.D., P.S.D).

==> archetypes-of-LLMs.logline.txt <==



==> archetypes-of-LLMs.title.txt <==
\todo{Add a title that captures the paper's story}


==> correspondence/README.txt <==
1. Example cover letter (copy and modify):

2020-06-20cover-letter-epj-data-science.*

Edit:
2020-06-20cover-letter-epj-data-science.body.ex

Build:
pdflatex 2020-06-20cover-letter-epj-data-science

2. Example response to reviewers with
   well structured formatting and numbering for comments
   (copy and modify):

2022-05-31epj-data-science-response.*

Edit:
2022-05-31epj-data-science-response.body.tex

Build:
pdflatex 2022-05-31epj-data-science-response

As needed, break down comments from reviewers into reasonable elements.

Notes:

YYYY-MM-DD prefix for organization.
YYYY-MM-DD-cover-letter-journal.*
YYYY-MM-DD-response-journal.*

Rename files with meaningful names.

% ./bin/rename 2022-05-31epj-data-science-response YYYY-MM-DDnext-journal-to-reject-our-magnicent-manuscript 2022-05-31epj-data-science-response.*


Use of currfile package allows wrapper file 
(e.g., 2022-05-31epj-data-science-response.tex
calls *.settings.tex and *.body.tex)



==> startsupp.txt <==
6

